Pyramidal Recurrent Unit for Language Modeling

LSTMs are powerful tools for modeling contextual information, as evidenced by their success at the task of language modeling. However, modeling contexts in very high dimensional space can lead to poor generalizability. We introduce the Pyramidal Recurrent Unit (PRU), which enables learning representations in high dimensional space with more generalization power and fewer parameters. PRUs replace the linear transformation in LSTMs with more sophisticated interactions including pyramidal and grouped linear transformations. This architecture gives strong results on word-level language modeling while reducing the number of parameters significantly. In particular, PRU improves the perplexity of a recent state-of-the-art language model Merity et al. (2018) by up to 1.3 points while learning 15-20% fewer parameters. For similar number of model parameters, PRU outperforms all previous RNN models that exploit different gating mechanisms and transformations. We provide a detailed examination of the PRU and its behavior on the language modeling tasks. Our code is open-source and available at https://sacmehta.github.io/PRU/

==> diagrams.tikz <==

\newcommand\fontT{\Large}
\newcommand\lw{0.5mm}

\newcommand{\lstm}{
\begin{tikzpicture}
	\node[font=\fontT, align=center] (x) {$C_{t-1}$};
    %first branch
    \node[right=1cm of x, font=\fontT, align=center] (xMul) {$\bigotimes$};
    \node[rectangle, draw, below=2.25cm of xMul, font=\fontT, align=center] (xsigma) {$\sigma$};
    \node[rectangle, draw, below=0.5cm of xsigma, font=\fontT, align=center] (xWf) {$W_f$};
    \node[circle, draw, below=0.5cm of xWf, font=\fontT, align=center] (xCon) {$||$};
    \node[left=1cm of xCon, font=\fontT, align=center] (yt1) {$h_{t-1}$};
    \node[below=1cm of xCon, font=\fontT, align=center] (xt) {$x_{t}$};
    
    %second branch
    \node[right=0.7cm of xCon, font=\fontT, align=center] (xCon1) {};
    
    
    %third branch
    \node[right=3cm of xMul, font=\fontT, align=center] (xsum1) {$\bigoplus$};
    \node[below=0.5cm of xsum1, font=\fontT, align=center] (xMul1) {$\bigotimes$};
    \node[rectangle, draw, below=1.1cm of xMul1, font=\fontT, align=center] (xsigma2) {$tanh$};
    \node[rectangle, draw, below=0.5cm of xsigma2, font=\fontT, align=center] (xWg) {$W_g$};
    \node[rectangle, draw, left=1cm of xsigma2, font=\fontT, align=center] (xsigma1) {$\sigma$};
    \node[rectangle, draw, below=0.5cm of xsigma1, font=\fontT, align=center] (xWi) {$W_i$};
    \node[right=1.55cm of xCon1, font=\fontT, align=center] (xCon2) {};
    
    
    %fourth branch
    \node[right=2cm of xsum1, font=\fontT, align=center] (xsum2) {};
    \node[rectangle, draw, below=0.5cm of xsum2, font=\fontT, align=center] (xsigma3) {$tanh$};  
    \node[below=0.5cm of xsigma3, align=center] (xMul2) {$\bigotimes$};
    \node[rectangle, draw, right=0.5cm of xsigma2, font=\fontT, align=center] (xsigma4) {$\sigma$};
    \node[rectangle, draw, below=0.5cm of xsigma4, font=\fontT, align=center] (xWo) {$W_o$};
    \node[right=1.25cm of xCon2, font=\fontT, align=center] (xCon3) {};
    
    \node[right=1.35cm of xCon3, font=\fontT, align=center] (xCon4) {};
    \node[right=2cm of xCon4, font=\fontT, align=center] (ht) {$h_t$};
    
    
    %output branch
    \node[right=2cm of xsum2, font=\fontT, align=center] (ct) {$C_{t}$};
    
    
    
    %draw the connections
    \draw[very thick, -stealth, line width=\lw] (x) -- (xMul);
    \draw[very thick, -stealth, line width=\lw] (yt1) -- (xCon);
    \draw[very thick, -stealth, line width=\lw] (xt) -- (xCon);
    \draw[very thick, -stealth, line width=\lw] (xCon) -- (xWf);
    \draw[very thick, -stealth, line width=\lw] (xWf) -- (xsigma);
    \draw[very thick, -stealth, line width=\lw] (xsigma) -- (xMul) node[midway,left,font=\fontT,sloped,rotate=270] {$f_t$};
    \draw[very thick, -stealth, line width=\lw] (xMul) -- (xsum1);
    
    \draw[very thick, line width=\lw] (xCon) -- (xCon1.center);
    \draw[very thick, -stealth, line width=\lw] (xCon1.center) to[out=0,in=270] (xWi);
    \draw[very thick, -stealth, line width=\lw] (xWi) -- (xsigma1);
    
    \draw[very thick, line width=\lw] (xCon) -- (xCon2.center);
    \draw[very thick, -stealth, line width=\lw] (xCon2.center) to[out=0,in=270] (xWg);
    \draw[very thick, -stealth, line width=\lw] (xWg) -- (xsigma2);
    
    \draw[very thick, line width=\lw] (xCon) -- (xCon3.center);
    \draw[very thick, -stealth, line width=\lw] (xCon3.center) to[out=0,in=270] (xWo);
    \draw[very thick, -stealth, line width=\lw] (xWo) -- (xsigma4);
    
    \draw[very thick, -stealth, line width=\lw] (xsigma1.north) to[out=90,in=180] (xMul1.west) node[above left=0.1cm,font=\fontT] {$i_t$};
    \draw[very thick, -stealth, line width=\lw] (xsigma2) -- (xMul1) node[midway,left,font=\fontT,sloped,rotate=270] {$g_t$};
    \draw[very thick, -stealth, line width=\lw] (xMul1) -- (xsum1);
    
    \draw[very thick, line width=\lw] (xsum1) -- (xsum2.center);
    \draw[very thick, -stealth, line width=\lw] (xsum2.center) -- (xsigma3);
    \draw[very thick, -stealth, line width=\lw] (xsigma3) -- (xMul2);
    \draw[very thick, -stealth, line width=\lw] (xsigma4) to[out=90,in=180] (xMul2) node[above left,font=\fontT] {$o_t$};
    
    
    \draw[very thick, line width=\lw] (xMul2) -- (xCon4.west);
    \draw[very thick, -stealth, line width=\lw] (xCon4.west) -- (ht);
    
    \draw[very thick, -stealth, line width=\lw] (xsum2.center) -- (ct);
    
\end{tikzpicture}
}


\newcommand{\pru}{
\begin{tikzpicture}
	\node[font=\fontT, align=center] (x) {$C_{t-1}$};
    %first branch
    \node[right=1cm of x, font=\fontT, align=center] (xMul) {$\bigotimes$};
    \node[rectangle, draw, below=2.25cm of xMul, font=\fontT, align=center] (xsigma) {$\sigma$};
    \node[rectangle, draw, below=0.5cm of xsigma, font=\fontT, align=center] (xWf) {$W_f$};
    \node[rectangle, draw, below=0.5cm of xWf, font=\fontT, align=center] (xCon) {PF};
    \node[left=1cm of xCon, font=\fontT, align=center] (yt1) {$h_{t-1}$};
    \node[below=1cm of xCon, font=\fontT, align=center] (xt) {$x_{t}$};
    
    %second branch
    \node[right=0.7cm of xCon, font=\fontT, align=center] (xCon1) {};
    
    
    %third branch
    \node[right=3cm of xMul, font=\fontT, align=center] (xsum1) {$\bigoplus$};
    \node[below=0.5cm of xsum1, font=\fontT, align=center] (xMul1) {$\bigotimes$};
    \node[rectangle, draw, below=1.1cm of xMul1, font=\fontT, align=center] (xsigma2) {$tanh$};
    \node[rectangle, draw, below=0.5cm of xsigma2, font=\fontT, align=center] (xWg) {$W_g$};
    \node[rectangle, draw, left=1cm of xsigma2, font=\fontT, align=center] (xsigma1) {$\sigma$};
    \node[rectangle, draw, below=0.5cm of xsigma1, font=\fontT, align=center] (xWi) {$W_i$};
    \node[right=1.55cm of xCon1, font=\fontT, align=center] (xCon2) {};
    
    
    %fourth branch
    \node[right=2cm of xsum1, font=\fontT, align=center] (xsum2) {};
    \node[rectangle, draw, below=0.5cm of xsum2, font=\fontT, align=center] (xsigma3) {$tanh$};  
    \node[below=0.5cm of xsigma3, align=center] (xMul2) {$\bigotimes$};
    \node[rectangle, draw, right=0.5cm of xsigma2, font=\fontT, align=center] (xsigma4) {$\sigma$};
    \node[rectangle, draw, below=0.5cm of xsigma4, font=\fontT, align=center] (xWo) {$W_o$};
    \node[right=1.25cm of xCon2, font=\fontT, align=center] (xCon3) {};
    
    \node[right=1.35cm of xCon3, font=\fontT, align=center] (xCon4) {};
    \node[right=2cm of xCon4, font=\fontT, align=center] (ht) {$h_t$};
    
    
    %output branch
    \node[right=2cm of xsum2, font=\fontT, align=center] (ct) {$C_{t}$};
    
    
    
    %draw the connections
    \draw[very thick, -stealth, line width=\lw] (x) -- (xMul);
    \draw[very thick, -stealth, line width=\lw] (yt1) -- (xCon);
    \draw[very thick, -stealth, line width=\lw] (xt) -- (xCon);
    \draw[very thick, -stealth, line width=\lw] (xCon) -- (xWf);
    \draw[very thick, -stealth, line width=\lw] (xWf) -- (xsigma);
    \draw[very thick, -stealth, line width=\lw] (xsigma) -- (xMul) node[midway,left,font=\fontT,sloped,rotate=270] {$f_t$};
    \draw[very thick, -stealth, line width=\lw] (xMul) -- (xsum1);
    
    \draw[very thick, line width=\lw] (xCon) -- (xCon1.center);
    \draw[very thick, -stealth, line width=\lw] (xCon1.center) to[out=0,in=270] (xWi);
    \draw[very thick, -stealth, line width=\lw] (xWi) -- (xsigma1);
    
    \draw[very thick, line width=\lw] (xCon) -- (xCon2.center);
    \draw[very thick, -stealth, line width=\lw] (xCon2.center) to[out=0,in=270] (xWg);
    \draw[very thick, -stealth, line width=\lw] (xWg) -- (xsigma2);
    
    \draw[very thick, line width=\lw] (xCon) -- (xCon3.center);
    \draw[very thick, -stealth, line width=\lw] (xCon3.center) to[out=0,in=270] (xWo);
    \draw[very thick, -stealth, line width=\lw] (xWo) -- (xsigma4);
    
    \draw[very thick, -stealth, line width=\lw] (xsigma1.north) to[out=90,in=180] (xMul1.west) node[above left=0.1cm,font=\fontT] {$i_t$};
    \draw[very thick, -stealth, line width=\lw] (xsigma2) -- (xMul1) node[midway,left,font=\fontT,sloped,rotate=270] {$g_t$};
    \draw[very thick, -stealth, line width=\lw] (xMul1) -- (xsum1);
    
    \draw[very thick, line width=\lw] (xsum1) -- (xsum2.center);
    \draw[very thick, -stealth, line width=\lw] (xsum2.center) -- (xsigma3);
    \draw[very thick, -stealth, line width=\lw] (xsigma3) -- (xMul2);
    \draw[very thick, -stealth, line width=\lw] (xsigma4) to[out=90,in=180] (xMul2) node[above left,font=\fontT] {$o_t$};
    
    
    \draw[very thick, line width=\lw] (xMul2) -- (xCon4.west);
    \draw[very thick, -stealth, line width=\lw] (xCon4.west) -- (ht);
    
    \draw[very thick, -stealth, line width=\lw] (xsum2.center) -- (ct);
    
\end{tikzpicture}
}


\newcommand{\pf}{
\begin{tikzpicture}
	\node[font=\fontT, align=center] (ht1) {$h_{t-1}$};
    
    \node[font=\fontT, align=center, below=1cm of ht1] (hPyrA) {$\cdots$};
    \node[draw, font=\fontT, align=center, left=0.25cm of hPyrA] (hPyrB) {$h_{t-1}^1$};
    \node[draw, font=\fontT, align=center, left=0.25cm of hPyrB] (hPyrC) {$h_{t-1}^0$};
    \node[draw, font=\fontT, align=center, right=0.25cm of hPyrA] (hPyrE) {$h_{t-1}^{K-1}$};
    
    
    \node[draw, font=\fontT, align=center, right=1cm of hPyrE] (xPyrA) {$x_{t}^0$};
    \node[draw, font=\fontT, align=center, right=0.25cm of xPyrA] (xPyrB) {$x_{t-1}^1$};
    \node[font=\fontT, align=center, right=0.25cm of xPyrB] (xPyrC) {$\cdots$};
    \node[draw, font=\fontT, align=center, right=0.25cm of xPyrC] (xPyrD) {$x_{t-1}^{K-2}$};
    \node[draw, font=\fontT, align=center, right=0.25cm of xPyrD] (xPyrE) {$x_{t-1}^{K-1}$};
    
    \node[circle, draw, font=\fontT, align=center, below right=2cm of hPyrA] (fuseA) {$||$};
    \node[circle, draw, font=\fontT, align=center, right=1.4cm of fuseA] (fuseB) {$||$};
    
    
    \draw[very thick, -stealth, line width=\lw] (hPyrC.south) -- (fuseA);
    \draw[very thick, -stealth, line width=\lw] (xPyrA.south) -- (fuseA); 
    
\end{tikzpicture}
}
